Proceedings of the 19th International Overture Workshop

This volume contains the papers presented at the 19th International Overture Workshop, which was held in an hybrid format: online and physically at Aarhus, Denmark on 22th October 2021. This event was the latest in a series of workshops around the Vienna Development Method (VDM), the open-source project Overture, and related tools and formalisms. VDM is one of the longest established formal methods for systems development. A lively community of researchers and practitioners has grown up in academia and industry around the modelling languages (VDM-SL, VDM++, VDM-RT, CML) and tools (VDMTools, Overture, VDM VSCode extension, Crescendo, Symphony, the INTO-CPS chain, and ViennaTalk). Together, these provide a platform for work on modelling and analysis technology that includes static and dynamic analysis, test generation, execution support, and model checking. This workshop provided updates on the emerging technology of VDM/Overture, including collaboration infrastructure, collaborative modelling and co-simulation for Cyber-Physical Systems.

==> 3-Oda/listings/syntaxHighlighting.txt <==
"keywords": {
  "patterns": [{
    "name": "keyword.control.vdmpp",
    "match": "\\b(if|else|then|return|forall)\\b"
  }]
},
